Towards Unsupervised Familiar Scene Recognition in Egocentric Videos

Nowadays, there is an upsurge of interest in using lifelogging devices. Such devices generate huge amounts of image data; consequently, the need for automatic methods for analyzing and summarizing these data is drastically increasing. We present a new method for familiar scene recognition in egocentric videos, based on background pattern detection through automatically configurable COSFIRE filters. We present some experiments over egocentric data acquired with the Narrative Clip.

==> readme.txt <==
Dear user,

the files in this directory belong to the LaTeX2e package (KOMA-Script) for
the conference proceedings AUTONOMOUS SYSTEMS published by
Fortschritt-Berichte of VDI-Verlag.

It consists of the following files:

  readme.txt         		this file

  AutSys_Proceedings.tex 	main file

  consensual.tex 		example file for editing by the user

  hypernat.sty			ensure cooperation of natbib and hyperref

  Multi.*			picture in .eps and .pdf

  Sparse.*	 		picture in .eps and .pdf
  



January 2015
